Nonlinear PageRank Problem for Local Graph Partitioning

A nonlinear generalisation of the PageRank problem involving the Moore-Penrose inverse of an incidence matrix is developed for local graph partitioning purposes. The Levenberg-Marquardt method with a full rank Jacobian variant provides a strategy for obtaining a numerical solution to the generalised problem. Sets of vertices are formed according to the ranking supplied by the solution, and a conductance criterion decides upon the set that best represents the cluster around a starting vertex. Experiments on both synthetic and real-world inspired graphs demonstrate the capability of the approach to not only produce low conductance sets, but to also recover local clusters with an accuracy that consistently surpasses state-of-the-art algorithms.

==> ConvergeGauss8_1.dat <==
iter,     Obj,      GradNorm,             mu
1,    1.391635e-07,  5.008317e-04,   1.000000e-03
2,    1.382451e-09,  8.501459e-06,   3.333333e-04
3,    6.911054e-10,  8.173376e-07,   1.111111e-04
4,    3.997451e-10,  4.255136e-07,   3.703704e-05
5,    2.314288e-10,  4.302598e-07,   1.234568e-05
6,    1.787889e-10,  6.083851e-07,   4.115226e-06
7,    1.697746e-10,  3.034168e-07,   1.371742e-06
8,    1.646470e-10,  1.886643e-07,   4.572474e-07
9,    1.617851e-10,  1.082206e-07,   1.524158e-07
10,   1.612815e-10,  2.765673e-08,   5.080526e-08








                  
                  
                  
                  
                  
                  
                  
                  
                  






   
   


    
    
    
    
    
    
    
    
    








==> ConvergeGauss8_2.dat <==
iter,           Obj,       GradNorm,     mu
1,      8.059805e-07,    3.689933e-03,    1.000000e-03
2,      1.275303e-08,    4.100233e-04,    3.333333e-04
3,      1.466764e-09,    9.593847e-05,    1.292491e-04
4,      2.852036e-10,    2.846001e-05,    4.308304e-05
5,      1.923669e-10,    2.842790e-06,    1.436101e-05
6,      1.735252e-10,    3.732706e-06,    1.243409e-05
7,      1.629399e-10,    2.262889e-06,    4.944192e-06
8,      1.613563e-10,    7.398826e-07,    1.648064e-06
9,      1.612653e-10,    2.861493e-08,    5.493547e-07

     
                  
                  
                  
                  
                  
                  
                  
                  






   
   


    
    
    
    
    
    
    
    
    








==> ConvergeGauss8_3.dat <==
iter,           Obj,           GradNorm,              mu
1,      1.415221e-06,      4.143058e-02,    1.000000e-03
2,      1.257490e-06,      1.587121e-01,    1.469219e-03
3,      8.895734e-08,      2.411173e-02,    5.387679e-04
4,      1.395349e-09,      2.504794e-03,    1.795893e-04
5,      1.614901e-10,      3.653224e-05,    5.986310e-05
6,      1.612651e-10,      7.509473e-09,    1.995437e-05

     
                  
                  
                  
                  
                  
                  
                  
                  






   
   


    
    
    
    
    
    
    
    
    








==> ConvergeLFR_1.dat <==
iter,     Obj,      GradNorm,             mu
1,   4.177524e-06,  3.377409e-03,   1.000000e-03
2,   6.459069e-08,  1.691903e-05,   3.333333e-04
3,   6.447569e-08,  6.661789e-09,   1.111111e-04

                  
                  
                  
                  
                  
                  
                  
                  
                  






   
   


    
    
    
    
    
    
    
    
    








==> ConvergeLFR_2.dat <==
iter,           Obj,       GradNorm,     mu
1,      2.876455e-05,    1.678552e-02,    1.000000e-03
2,      2.257126e-07,    1.254067e-03,    3.333333e-04
3,      6.453000e-08,    1.828050e-05,    1.111111e-04
4,      6.447569e-08,    3.017586e-08,    3.703704e-05

     
                  
                  
                  
                  
                  
                  
                  
                  






   
   


    
    
    
    
    
    
    
    
    








==> ConvergeLFR_3.dat <==
iter,           Obj,           GradNorm,              mu
1,      5.689106e-05,      9.332011e-02,    1.000000e-03
2,      9.824792e-06,      1.740975e-01,    7.137408e-04
3,      1.115829e-06,      4.034666e-02,    3.659133e-04
4,      8.537578e-08,      4.807995e-03,    1.219711e-04
5,      6.448306e-08,      9.847633e-05,    4.065703e-05
6,      6.447569e-08,      4.750572e-08,    1.355234e-05

     
                  
                  
                  
                  
                  
                  
                  
                  






   
   


    
    
    
    
    
    
    
    
    








==> Gauss_CCUt.dat <==
k,           NPR,      APPR,         NPD,      p-Lap,    p-flow
2,      0.000959,  0.011011,    0.009630,    0.018595,    0.1089      
5,      0.006417,  0.012972,    0.021912,    0.019981,    0.1243      
8,      0.010030,  0.014601,    0.022625,    0.014903,    0.1401      
13,     0.011574,  0.015678,    0.026449,    0.010710,    0.1631      
18,     0.016600,  0.015625,    0.028618,    0.009268,    0.1969      
25,     0.016309,  0.014217,    0.030101,    0.008529,    0.0000
32,     0.016446,  0.013644,    0.031249,    0.007615,    0.0000
41,     0.017456,  0.012619,    0.031383,    0.008025,    0.0000

                  
                  
                  
                  
                  
                  
                  
                  
                  






   
   


    
    
    
    
    
    
    
    
    








==> Gauss_Fscore.dat <==
k,           NPR,      APPR,         NPD,      p-Lap,    p-flow
2,      0.998749,  0.749443,    0.829686,    0.837654,    0.1089      
5,      0.820724,  0.500524,    0.717904,    0.651273,    0.1243      
8,      0.805514,  0.363333,    0.639630,    0.394285,    0.1401      
13,     0.736567,  0.150252,    0.623668,    0.276920,    0.1631      
18,     0.7773  ,  0.117961,    0.615570,    0.195544,    0.1969  
25,     0.632138,  0.109219,    0.520826,    0.158825,    0.0000
32,     0.649556,  0.058915,    0.557174,    0.166441,    0.0000
41,     0.662327,  0.064025,    0.597433,    0.143068,    0.0000
                  
                  
                  
                  
                  
                  
                  
                  
                  






   
   


    
    
    
    
    
    
    
    
    








==> LFR_30_metrics.dat <==
p,            Phi,       Fscore,        
2.0000,     0.4114,      0.7642,                     
1.9500,     0.4044,      0.7792,                     
1.9000,     0.3871,      0.8000,                     
1.8500,     0.3871,      0.8000,                     
1.8000,     0.3871,      0.8000,                     
1.7500,     0.3710,      0.8219,                     
1.7000,     0.3655,      0.8169,                     
1.6500,     0.3584,      0.8286,           
1.6000,     0.3511,      0.8788,         
1.5500,     0.3426,      0.8923,         
1.5000,     0.3363,      0.9091,         
1.4500,     0.3234,      0.9254,         
                                                      
                                                   
                                                   
                                                   
                                                   
                                                   
                                                       





==> SBM_CCut.dat <==
k,             NPR,      APPR,       NPD,     p-Lap,    p-flow
0.1000,     0.133972,    0.1926,    0.2023,    0.2293,    0.1089      
0.1200,     0.135256,    0.2206,    0.2128,    0.2312,    0.1243      
0.1400,     0.166374,    0.2311,    0.2257,    0.2512,    0.1401      
0.1600,     0.189264,    0.3080,    0.3119,    0.2783,    0.1631      
0.1800,     0.235340,    0.3562,    0.3773,    0.3374,    0.1969      
0.2000,     0.261457,    0.3643,    0.3897,    0.3336,    0.2278      
0.2200,     0.281457,    0.3840,    0.4089,    0.3458,    0.2433      
0.2400,     0.288936,    0.4012,    0.4206,    0.3390,    0.2619      
0.2600,     0.347969,    0.4075,    0.4806,    0.3666,    0.3127      
0.2800,     0.369648,    0.4117,    0.4816,    0.3612,    0.3357      
0.3000,     0.368829,    0.4179,    0.4915,    0.3746,    0.3719      
0.3200,     0.415485,    0.4116,    0.4913,    0.3623,    0.4190      
0.3400,     0.441604,    0.4195,    0.4936,    0.3674,    0.4507      
0.3600,     0.457593,    0.4133,    0.4923,    0.3683,    0.4892      
0.3800,     0.483661,    0.4355,    0.5149,    0.3860,    0.5013      
0.4000,     0.488646,    0.4373,    0.5110,    0.3868,    0.5389      
                  
                  
                  
                  
                  
                  
                  
                  
                  






   
   


    
    
    
    
    
    
    
    
    








==> SBM_Fscore.dat <==
k,             NPR,        APPR,       NPD,     p-Lap,    p-flow
0.1000,        0.966636,    0.8258,    0.9104,    0.8018,    0.9940      
0.1200,        0.939154,    0.8409,    0.8500,    0.8149,    0.9534      
0.1400,        0.883484,    0.8067,    0.8527,    0.7463,    0.8778      
0.1600,        0.881140,    0.6989,    0.7571,    0.6420,    0.9106      
0.1800,        0.882741,    0.6042,    0.7385,    0.5093,    0.9340      
0.2000,        0.843096,    0.6087,    0.7096,    0.4791,    0.9538      
0.2200,        0.831645,    0.5059,    0.6950,    0.3789,    0.8850      
0.2400,        0.848287,    0.4957,    0.6840,    0.4825,    0.9486      
0.2600,        0.762476,    0.3353,    0.4957,    0.2854,    0.8429      
0.2800,        0.709274,    0.2560,    0.4563,    0.2204,    0.8333      
0.3000,        0.763261,    0.2608,    0.5015,    0.2174,    0.7776      
0.3200,        0.619350,    0.3532,    0.3468,    0.2953,    0.7093      
0.3400,        0.648938,    0.2985,    0.3184,    0.2462,    0.7160      
0.3600,        0.550380,    0.3094,    0.2934,    0.2538,    0.6314      
0.3800,        0.572075,    0.2846,    0.2826,    0.2440,    0.6370      
0.4000,        0.416135,    0.2393,    0.2401,    0.1965,    0.5065      
                  
                              
                  
                  
                  
                  






   
   


    
    
    
    
    
    
    
    
    







